Counting tropical rational curves with cross-ratio constraints

We enumerate rational curves in toric surfaces passing through points and satisfying cross-ratio constraints using tropical and combinatorial methods. Our starting point is arXiv:1509.07453, where a tropical-algebraic correspondence theorem was proved that relates counts of rational curves in toric varieties that satisfy point conditions and cross-ratio constraints to the analogous tropical counts. We proceed in two steps: based on tropical intersection theory we first study tropical cross-ratios and introduce degenerated cross-ratios. Second we provide a lattice path algorithm that produces all tropical curves satisfying such degenerated conditions explicitly. In a special case simpler combinatorial objects, so-called cross-ratio floor diagrams, are introduced which can be used to determine these enumerative numbers as well.

==> Example_construction_cross_ratio_floor_diagram.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Example_construction_cross_ratio_floor_diagram.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{100.55600581bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5582417)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Example_construction_cross_ratio_floor_diagram.pdf}}%
    \put(-0.06604097,0.45818202){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09948129\unitlength}\raggedright \end{minipage}}}%
    \put(-0.00238318,0.4309957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08887004\unitlength}\raggedright $1$\end{minipage}}}%
    \put(-0.00301254,0.34970748){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08887004\unitlength}\raggedright $2$\end{minipage}}}%
    \put(-0.00234933,0.2750965){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08887004\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.50766843,0.0583879){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08887004\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.53253879,0.05838793){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08887004\unitlength}\raggedright $5$\end{minipage}}}%
    \put(0.56204643,0.5639239){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08887004\unitlength}\raggedright $9$\end{minipage}}}%
    \put(0.70795234,0.49163415){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08887004\unitlength}\raggedright $8$\end{minipage}}}%
    \put(0.92681124,0.34440181){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08887004\unitlength}\raggedright $7$\end{minipage}}}%
    \put(0.77891567,0.04330505){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08887004\unitlength}\raggedright $6$\end{minipage}}}%
    \put(0.13826119,0.47870671){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13794753\unitlength}\raggedright $p_1$\end{minipage}}}%
    \put(0.21047533,0.31307798){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13794753\unitlength}\raggedright $p_2$\end{minipage}}}%
    \put(0.31152041,0.21660011){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13794753\unitlength}\raggedright $p_3$\end{minipage}}}%
    \put(0.48374199,0.26033975){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13794753\unitlength}\raggedright $p_4$\end{minipage}}}%
    \put(0.8113175,0.19202237){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13794753\unitlength}\raggedright $p_5$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Example_degeneration_not_unique.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Example_degeneration_not_unique.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{228.30481812bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94141776)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Example_degeneration_not_unique.pdf}}%
    \put(0.30607626,0.90971757){\color[rgb]{0,0.60784314,0}\makebox(0,0)[lt]{\begin{minipage}{0.07008174\unitlength}\raggedright $x_1$\end{minipage}}}%
    \put(0.15768393,0.98137575){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17520436\unitlength}\raggedright  \end{minipage}}}%
    \put(0.31870742,0.8461971){\color[rgb]{0,0.60784314,0}\makebox(0,0)[lt]{\begin{minipage}{0.07008174\unitlength}\raggedright $x_2$\end{minipage}}}%
    \put(0.45120572,0.93095221){\color[rgb]{0,0.60784314,0}\makebox(0,0)[lt]{\begin{minipage}{0.07008174\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.62750511,0.9302952){\color[rgb]{0,0.60784314,0}\makebox(0,0)[lt]{\begin{minipage}{0.07008174\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Example_degeneration_not_unique.pdf}}%
    \put(0.21262995,0.12706411){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03090691\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Example_degeneration_not_unique.pdf}}%
    \put(0.21057678,0.34182632){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03090691\unitlength}\raggedright $2$\end{minipage}}}%
  \end{picture}%
\endgroup%


==> Example_resolving__not_unique.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Example_resolving _not_unique.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{136.83423923bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.20822813)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Example_resolving _not_unique.pdf}}%
    \put(0.37782489,0.13440524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04513679\unitlength}\raggedright $5$\end{minipage}}}%
    \put(-0.00087253,0.05564732){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05465959\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.37426789,0.22202865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04672392\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.00310807,0.21494474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06418239\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.37279041,0.05564586){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08387885\unitlength}\raggedright $6$\end{minipage}}}%
    \put(0.00117898,0.13532267){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09403069\unitlength}\raggedright $2$\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Example_resolving _not_unique.pdf}}%
    \put(0.96247388,0.13440524){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04513679\unitlength}\raggedright $5$\end{minipage}}}%
    \put(0.58377646,0.05564732){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05465959\unitlength}\raggedright $4$\end{minipage}}}%
    \put(0.95891688,0.22202865){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.04672392\unitlength}\raggedright $3$\end{minipage}}}%
    \put(0.58775706,0.21494474){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06418239\unitlength}\raggedright $1$\end{minipage}}}%
    \put(0.9574394,0.05564586){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08387885\unitlength}\raggedright $6$\end{minipage}}}%
    \put(0.58582797,0.13532267){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09403069\unitlength}\raggedright $2$\end{minipage}}}%
  \end{picture}%
\endgroup%

